Summarization for Generative Relation Extraction in the Microbiome Domain

We explore a generative relation extraction (RE) pipeline tailored to the study of interactions in the intestinal microbiome, a complex and low-resource biomedical domain. Our method leverages summarization with large language models (LLMs) to refine context before extracting relations via instruction-tuned generation. Preliminary results on a dedicated corpus show that summarization improves generative RE performance by reducing noise and guiding the model. However, BERT-based RE approaches still outperform generative models. This ongoing work demonstrates the potential of generative methods to support the study of specialized domains in low-resources setting.

==> coria-taln2025-guide.txt <==
Comment utiliser le style Latex pour CORIA-TALN 2025

Vous aurez besoin des fichiers suivants:

    taln2021.sty
    taln2021.bst	le style utilisé par BibTex

Nous vous fournissons un exemple comprenant les fichiers suivants:

    taln-exemple.tex	contenu de l'article
    biblio.bib		un exemple de bibliographie
    taln-exemple.pdf	le document résultant

Comment utiliser BibTex:
    http://www.tug.org/pracjourn/2006-4/fenn/fenn.pdf

Procédure:
    pdflatex taln-exemple
    bibtex taln-exemple
    pdflatex taln-exemple
    pdflatex taln-exemple

----------------------------------------------------------------------

How to use the Latex style for TALN-RECITAL 2021

You will need the following files:
    taln2021.sty
    taln2021.bst	the style used by BibTex


An example is provided:
    taln-exemple.tex	an example paper
    biblio.bib		an example bibliography
    taln-exemple.pdf	result

How to use BibTex:
    http://www.tug.org/pracjourn/2006-4/fenn/fenn.pdf

Procedure:
    pdflatex taln-exemple
    bibtex taln-exemple
    pdflatex taln-exemple
    pdflatex taln-exemple


